Bi-planar magnetic stabilisation coils for an inertial sensor based on atom interferometry

Inertial sensors that measure the acceleration of ultracold atoms promise unrivalled accuracy compared to classical equivalents. However, atomic systems are sensitive to various perturbations, including magnetic fields, which can introduce measurement inaccuracies. To address this challenge, we have designed, manufactured, and validated a magnetic field stabilisation system for a quantum sensor based on atom interferometry. We solve for the magnetic field generated by surface currents in-between a pair of rectangular coils and approximate the surface current using discrete wires. The wires are wound by-hand onto machined panels which are retrofitted onto the existing mounting structure of the sensor without interfering with any experimental components. Along the central $60$ mm of the $y$-axis, which aligns with the trajectory of the atoms during interferometry, the coils are measured to generate an independent uniform axial magnetic field with a strength of $B_z=\left(22.81\pm0.01\right)$ $\mu$T/A [$\mathrm{mean}\pm2\sigma\mathrm{std. error}$] and an independent linear axial field gradient of strength $\mathrm{d}B_z/\mathrm{d}y=\left(10.6\pm0.1\right)$ $\mu$T/Am. The uniform $B_z$ field is measured to deviate by a maximum value of $1.3$% in the same region, which is a factor of three times more uniform than the previously-used on-sensor rectangular $B_z$ compensation set.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



